2D photonic-crystal optomechanical nanoresonator

We present the optical optimization of an optomechanical device based on a suspended InP membrane patterned with a 2D near-wavelength grating (NWG) based on a 2D photonic-crystal geometry. We first identify by numerical simulation a set of geometrical parameters providing a reflectivity higher than 99.8 % over a 50-nm span. We then study the limitations induced by the finite value of the optical waist and lateral size of the NWG pattern using different numerical approaches. The NWG grating, pierced in a suspended InP 265 nm-thick membrane, is used to form a compact microcavity involving the suspended nano-membrane as end mirror. The resulting cavity has a waist size smaller than 10 $\mu$m and a finesse in the 200 range. It is used to probe the Brownian motion of the mechanical modes of the nanomembrane.

==> readme.txt <==
OSA OL length-check templates
November 16, 2010

For use with 

Optics Letters (OL)

See Optics InfoBase Author page to obtain templates for other OSA journals: 
http://www.opticsinfobase.org/author/author.cfm

1. ol2.sty (LaTeX style for OL length check)

2. OLpagelength.tex (template and instructions for two-column manuscript preparation)

3. ol.bst: BibTeX style file for short-form references

4. osajnl.bst: BibTeX style file for full-length references

5. richardson-f1.eps: EPS file for use with template


This work may be distributed and/or modified under the conditions of the LaTeX Project Public License, either version 1.3 of this license or any later version.The latest version of this license is in http://www.latex-project.org/lppl.txt and version 1.3 or later is part of all distributions of LaTeX version 2005/12/01 or later.



==> source_final arxiv/readme.txt <==
OSA OL length-check templates
November 16, 2010

For use with 

Optics Letters (OL)

See Optics InfoBase Author page to obtain templates for other OSA journals: 
http://www.opticsinfobase.org/author/author.cfm

1. ol2.sty (LaTeX style for OL length check)

2. OLpagelength.tex (template and instructions for two-column manuscript preparation)

3. ol.bst: BibTeX style file for short-form references

4. osajnl.bst: BibTeX style file for full-length references

5. richardson-f1.eps: EPS file for use with template


This work may be distributed and/or modified under the conditions of the LaTeX Project Public License, either version 1.3 of this license or any later version.The latest version of this license is in http://www.latex-project.org/lppl.txt and version 1.3 or later is part of all distributions of LaTeX version 2005/12/01 or later.


